Balancing-based model reduction for switched descriptor systems

We propose a novel projection-based model order reduction (MOR) algorithm for a broad class of switched linear descriptor systems. Our approach integrates the reformulation strategy of [Hossain & Trenn, DAE Panel, 2024], which converts the switched descriptor system into a switched ordinary differential equation featuring state- and input-dependent jumps as well as impulsive components at the switching instants in the output, with the piecewise balanced truncation framework for switched linear systems introduced in [Manucci & Unger, arXiv:2601.13039, 2026]. The central idea is to additionally reformulate the switched system with input jumps and impulsive output as a standard switching system that exhibits only state-dependent jumps, while appropriately augmenting the input and output dimensions to preserve the original input-output behavior. Based on this reformulation, we develop new stopping criteria for the stationary iterative scheme employed to approximate the solution of a generalized Lyapunov equation, a key ingredient for the computation of the projection matrices in our MOR procedure. Finally, numerical experiments are conducted to demonstrate and assess the effectiveness of the proposed reduction methodology.

==> img/DataCSV/CMSS_2a.csv <==
x1,y1,y2,y3,y4
1,0.251590564054422,1.09796881226662e-05,27.6549235210232,24.29493587853
2,0.232717216666648,8.35369750898359e-06,19.440859210655,16.0808618711699
3,0.186761965668977,5.38221614828883e-06,12.3233819093783,9.52919487775407
4,0.174374469936411,4.38199305501748e-06,9.18988793708392,6.89231834749237
5,0.0707811667019031,2.90706015795334e-06,7.07015895081076,5.3617410683612
6,0.0516716545777914,2.83374517507425e-06,5.38758818652325,4.12978191091678
7,0.0526931498268332,2.20492004474193e-06,4.08563903829836,3.14703070836414
8,0.0392558666006136,1.56794531951653e-06,3.03201979973386,2.37539352444668
9,0.0325785854766652,1.29513554376995e-06,2.23342353569533,1.75095675037241
10,0.024954112496008,7.90308338123668e-07,1.6422299560689,1.28279409300927
11,0.0158184481050079,6.08903662562037e-07,1.20232006313033,0.930827702102172
12,0.0119156296833822,4.97730789963634e-07,0.88101354014378,0.658224418331444
13,0.00992455910726131,2.86312486657574e-07,0.653009523199331,0.489340424856387
14,0.0106810815919216,2.10048843523453e-07,0.442243709504881,0.340777507098427
15,0.00773505368085578,2.16979282682928e-07,0.280011228392258,0.230079293706016
16,0.000933365990693343,4.08540269101616e-08,0.157823362450619,0.131987432452899
17,0.000787484418603607,3.43965853597607e-08,0.0961691566110367,0.0767564748458901
18,0.000529833938660616,2.77436681290661e-08,0.0641291448771987,0.0509647814085507
19,0.000742889250998668,1.50755764824433e-08,0.0429709710871669,0.0343048832452266
20,6.27171572533303e-05,3.05487214383378e-09,0.0270607225398312,0.0223888670920159
21,5.95039464433794e-05,3.30198814134523e-09,0.0156479968000363,0.0121741154516058
22,3.92671426585215e-05,2.17716458150261e-09,0.0109597061673323,0.00858443644777786
23,2.22205112528334e-05,1.44371260528524e-09,0.00740070710669857,0.00582210982278001
24,1.0600169410082e-05,4.85985569802532e-10,0.00486334509581619,0.00385540093338349
25,1.06196402969806e-05,4.76738579294481e-10,0.00315943749226071,0.00243011052086151
26,5.61772105396229e-06,2.03412446750324e-10,0.00220799383552432,0.0017263408665982
27,2.88062666673097e-06,1.78479809144976e-10,0.00146531745225862,0.00113871233072844
28,1.89913491107677e-06,8.32305405557862e-11,0.000974614146805384,0.000766031196399015
29,1.61075680457144e-06,6.86791651169384e-11,0.000635954527794743,0.000482375237089173
30,7.62065984267805e-07,3.42589863853317e-11,0.00045220573641272,0.000350130648953598
31,5.87955389604594e-07,3.82989975772591e-11,0.000299538054500253,0.000230201527621598
32,3.20018633225321e-07,1.51610060217644e-11,0.000200192137635944,0.00015567891204303
33,2.44348395523617e-07,1.23277125194934e-11,0.000131872142835451,9.92220371410439e-05
34,1.21570858863455e-07,7.19366418765649e-12,9.32034146793881e-05,7.18830902663068e-05
35,9.4884539378837e-08,7.30482264070309e-12,6.1341102404604e-05,4.64205848832899e-05
36,5.6278813495375e-08,2.6462756531401e-12,4.19582771998973e-05,3.22703490714381e-05
37,3.47079133190113e-08,1.75060730594993e-12,2.776196972078e-05,2.06889361748508e-05
38,2.07833755224147e-08,1.35924623005679e-12,1.95940844398769e-05,1.49499312986393e-05
39,2.05619110512726e-08,1.29193057730422e-12,1.30199135659604e-05,9.72143581443029e-06
40,9.47838963867994e-09,4.50735087917923e-13,8.9762219822225e-06,6.82992876420029e-06
41,6.27753237889396e-09,3.06215041551664e-13,5.9304116283792e-06,4.34860693217246e-06
42,3.63536502585783e-09,2.55839276923695e-13,4.19744645604969e-06,3.1431333162943e-06
43,3.45329992019442e-09,2.28532011685764e-13,2.81042462465152e-06,2.03348597845867e-06
44,1.72863543414926e-09,8.59311754653937e-14,1.97874829673558e-06,1.44983949683321e-06
45,1.18311677777052e-09,5.82800306920215e-14,1.33100833165584e-06,9.26033478678454e-07
46,7.75510636312585e-10,4.30824664156733e-14,9.59028883750389e-07,6.67487021728426e-07
47,7.91854206070585e-10,3.92862363015665e-14,6.67157864746295e-07,4.34280173400806e-07
48,3.69014979252588e-10,1.93067499101087e-14,4.9175610809513e-07,3.13571885884192e-07
49,2.88799543957388e-10,1.64147220521783e-14,3.52157904683427e-07,2.00830357138372e-07
50,2.39198305025848e-10,1.51328141586885e-14,2.97545750386722e-07,1.46218202841667e-07


==> img/DataCSV/CMSS_2b.csv <==
x1,y1,y2
101,0.537369108333333,3.01246420989583
201,2.80311010833333,6.02492841979167
401,10.005908025,12.0498568395833
801,18.3528561333333,24.0997136791667
1601,30.2627309666667,48.1994273583333
3201,48.1994273583333,96.3988547166667


==> img/DataCSV/CMSS_3c.csv <==
x1,y1,y2,y3,y4,w1,w2,w3,w4
1,0.0168687052622004,0.0168680153812135,0.00308734173019766,0.00308727472269304,0.887739434150011,0.88499683162734,0.856355557224824,0.853831608556858
2,0.00312498061108456,0.00312349488512668,0.000967445368440352,0.00096741037224404,0.458231023942024,0.455503835966081,0.426847147016838,0.424338612895598
3,0.00266918599219149,0.00266791011539442,0.000979242718094064,0.000978943518215733,0.207476830991061,0.204773811295597,0.176092954065875,0.173608588225115
4,0.0023403339402783,0.00233960991500438,0.000855177126176759,0.000855183698539908,0.148761430863373,0.146099582649499,0.117391186310788,0.114948029674401
5,0.00203385561266445,0.00203531939493366,0.000776693020444095,0.000777204206606952,0.10464925581094,0.101990877226929,0.0732743822391749,0.0708346553011732
6,0.000366045394661447,0.000364544428198276,8.91212920636616e-05,8.88242247426756e-05,0.0736745400983977,0.0710658164901625,0.0423301639754793,0.0399401560574682
7,0.000298293481814419,0.000295591228530011,6.98085637107326e-05,6.95617026688589e-05,0.0499923780676438,0.0473981302828666,0.0186655108037218,0.0162901573532825
8,0.000249494822598482,0.000256569163303791,6.47378329494935e-05,6.56542539594897e-05,0.0461925957043757,0.0436417772510831,0.015257835068127,0.0129274358053093
9,0.000282489810402119,0.000238669188381927,5.99013078782896e-05,5.45866219263076e-05,0.0432959395595535,0.0409748633760672,0.012667311304316,0.0105568591917563
10,0.000222236030063271,0.000220267019638363,5.10447925085754e-05,5.20296848544787e-05,0.0409420271569357,0.0391010386224559,0.0108391586212845,0.00916475912103032
11,0.000171150546739582,0.000233323507731434,2.90851140722535e-05,5.15187192418943e-05,0.0388127024163879,0.0368957036562185,0.00931107180880965,0.00792162235155208
12,0.000124214079962525,0.000220602747279403,1.94941621026789e-05,4.88911652586126e-05,0.0360350633965726,0.0346819302693561,0.00785612636323459,0.00720697098977837
13,8.07530125955476e-05,7.91060571327327e-05,1.42559994734988e-05,1.44559729009096e-05,0.0331279030697254,0.0320600951384116,0.00670081546422396,0.00643784982658132
14,7.28432479930393e-05,6.79963403236332e-05,1.26977125451573e-05,1.30587262521583e-05,0.0297806451583825,0.028775319613557,0.00585672442177639,0.00571822670262873
15,5.41731955178654e-05,5.06238456219857e-05,1.01459716283328e-05,1.19171207238489e-05,0.0280560650602349,0.027123596203476,0.00535693694537894,0.00525526440528653
16,4.76325710607782e-05,4.52793046400359e-05,9.62252109250966e-06,1.06224158290009e-05,0.0250497395083464,0.0241922458456955,0.00479418021687598,0.00467448510783644
17,3.79181397138292e-05,5.02055169847558e-05,7.03734521550632e-06,1.13686375210296e-05,0.023453548214886,0.0227400346934617,0.0044200451853244,0.00431077625584427
18,2.3300018815831e-05,4.38535364996433e-05,4.39945748249259e-06,1.05641400884158e-05,0.0224051934020306,0.0218213429524063,0.00411857374210691,0.00405207763546707
19,2.25320023578857e-05,4.23334742819273e-05,4.21608539165975e-06,1.0329262440516e-05,0.0192192423640901,0.019069760280472,0.00349750436837528,0.00351927734019036
20,1.5128069501408e-05,4.23237882622604e-05,2.46507829092045e-06,9.997367349141e-06,0.0169781566750854,0.0171131922664482,0.0030310632378203,0.00313087800703767
21,1.26887484369092e-05,1.80380810995317e-05,2.05160543700644e-06,4.36073046639864e-06,0.010561073658793,0.0115635957994296,0.00200757319185396,0.00222274513608768
22,1.23632496033457e-05,1.5787964985981e-05,1.91895148758465e-06,3.31467210237692e-06,0.00821668292545563,0.00938582667457835,0.00158079882932096,0.00183025808116794
23,1.34764104839061e-05,1.92063559576517e-05,2.19216609650973e-06,4.07137144282017e-06,0.00667708529577461,0.00766376373866067,0.001325021532659,0.00155325268264439
24,8.84389718861337e-06,1.40223993548009e-05,1.49876930427091e-06,3.33397185080579e-06,0.00544262030097218,0.00620802124710904,0.00111922508870758,0.00130462087349146
25,8.2139687209367e-06,1.42846658706747e-05,1.30386451386144e-06,3.4226971946583e-06,0.00266354164143144,0.00363484607499645,0.000673810159521432,0.000880339576753544
26,8.35388538379891e-06,1.38006766581816e-05,1.31605080970795e-06,3.40178901303103e-06,0.00193557556696519,0.0028191418012654,0.000563328671176612,0.000743879346073164
27,8.02525499592637e-06,1.09134499948702e-05,1.27811999158976e-06,2.53651040600136e-06,0.0012350701297645,0.00211797619383608,0.000456264894627087,0.000611967191352268
28,8.03673621866165e-06,1.14709877872843e-05,1.26475663910298e-06,2.67890562803733e-06,0.000341736179410745,0.000294080419629962,0.000341736179410745,0.000294080419629962
29,8.13123845724908e-06,1.3225028552966e-05,1.20359591079297e-06,3.11493851767337e-06,0.000323804979948524,0.000284016310575566,0.000323804979948524,0.000284016310575566
30,8.09159966557948e-06,1.53661243572926e-05,1.20449132118869e-06,3.53719991277331e-06,0.000310106133717593,0.00027520632546858,0.000310106133717593,0.00027520632546858

